Trust Implications of DDoS Protection in Online Elections

Online elections make a natural target for distributed denial of service attacks. Election agencies wary of disruptions to voting may procure DDoS protection services from a cloud provider. However, current DDoS detection and mitigation methods come at the cost of significantly increased trust in the cloud provider. In this paper we examine the security implications of denial-of-service prevention in the context of the 2017 state election in Western Australia, revealing a complex interaction between actors and infrastructure extending far beyond its borders. Based on the publicly observable properties of this deployment, we outline several attack scenarios including one that could allow a nation state to acquire the credentials necessary to man-in-the-middle a foreign election in the context of an unrelated domestic law enforcement or national security operation, and we argue that a fundamental tension currently exists between trust and availability in online elections.

==> code/challresp.json <==
{
   "cert":"credential auth certificate", 
    "challenge_object":"credential response"
}

==> code/cred_skeleton.json <==
{
    "v": "1",
    "challenge_object": "Base64 Challenge Object",
    "vad": {
        "vk": "{
            "salt": "Base64Encoded Salt",
            "secrets": {
                "symmetric": "Base64Encoded AES Key"
            },
            "store": "Base64Encoded PKCS12 KeyStore"
        }",
        "vkp": "Base64Encoded salt and password for KeyStore",
        "eeca": "Base64Encoded CA Certificate",
        "svca": "Base64Encoded CA Certificate",
        "azca": "Base64Encoded CA Certificate",
        "ab": "Base64Encoded Certificate to Verify XML Signatures",
    },
    "cert": "Base64Encoded Client Certificate"
}


==> code/hk-45-64-64-88_bypractise-nsw.txt <==
Certificate:
    Data:
        Version: 3 (0x2)
        Serial Number:
            48:b0:5e:c6:5f:ce:51:af:e2:c0:3c:2d
    Signature Algorithm: sha256WithRSAEncryption
        Issuer: C=BE, O=GlobalSign nv-sa, CN=GlobalSign CloudSSL CA - SHA256 - G3
        Validity
            Not Before: Apr 19 12:49:29 2017 GMT
            Not After : Mar 13 09:55:46 2018 GMT
        Subject: C=US, ST=Delaware, L=Dover, O=Incapsula Inc, CN=incapsula.com
        Subject Public Key Info:
            Public Key Algorithm: rsaEncryption
                Public-Key: (2048 bit)
                Modulus:
                    00:c5:a5:66:32:5d:8a:5d:0d:d4:b8:73:23:ac:93:
                    a8:3b:fe:c8:9a:a3:ea:18:70:48:57:07:d5:56:ca:
                    3a:34:f1:ac:38:1b:51:0c:5c:a2:43:6a:08:b9:91:
                    cf:9b:a7:58:54:e7:8c:9d:14:7e:0b:a2:87:cc:65:
                    70:01:22:5a:1a:b3:95:af:49:2d:fc:62:79:ca:e1:
                    f6:07:c4:af:1b:2c:b8:e9:2c:79:b7:e6:62:96:03:
                    fe:94:81:20:d9:e0:75:2c:a8:e8:66:65:04:ba:73:
                    ff:1f:8f:76:5d:dd:db:73:5f:17:de:b1:84:c3:34:
                    96:25:10:26:c3:0f:85:17:f6:46:8e:eb:7f:86:ba:
                    e6:83:a5:f6:94:c2:55:41:c0:04:29:4d:cd:ae:4d:
                    d3:2c:d1:44:56:de:61:3d:5a:c4:eb:d0:62:f6:2b:
                    8b:25:83:7a:a4:dc:3d:c0:08:a4:2c:d2:24:b3:fa:
                    e8:8c:37:44:93:cc:76:be:8b:7f:a0:be:5c:1d:38:
                    b5:69:83:30:f3:e5:07:20:da:10:7d:83:3d:11:06:
                    b0:06:0e:d7:9c:2d:88:0b:18:73:88:65:6f:73:6f:
                    bf:eb:22:e0:fc:64:45:d1:b8:34:17:1d:57:ca:fe:
                    a5:e6:c8:43:b0:4c:34:c1:ed:f9:f4:98:ef:67:a8:
                    87:eb
                Exponent: 65537 (0x10001)
        X509v3 extensions:
            X509v3 Key Usage: critical
                Digital Signature, Key Encipherment
            Authority Information Access: 
                CA Issuers - URI:http://secure.globalsign.com/cacert/cloudsslsha2g3.crt
                OCSP - URI:http://ocsp2.globalsign.com/cloudsslsha2g3

            X509v3 Certificate Policies: 
                Policy: 1.3.6.1.4.1.4146.1.20
                  CPS: https://www.globalsign.com/repository/
                Policy: 2.23.140.1.2.2

            X509v3 Basic Constraints: 
                CA:FALSE
            X509v3 Subject Alternative Name: 
                DNS:incapsula.com, DNS:*.atesa.es, DNS:*.audi-services.co.uk, DNS:*.aurat.ca, DNS:*.badun.nestle.es, DNS:*.bedrockia.com, DNS:*.biz-nestle.ch, DNS:*.ccinform.co.uk, DNS:*.centralpet.ca, DNS:*.cgdsupportdesk.cubic.com, DNS:*.chchmap.nz, DNS:*.contrex.gr, DNS:*.crunch.gr, DNS:*.dekalb.de, DNS:*.destinybayarea.org, DNS:*.dimar.mil.co, DNS:*.eawaz.com, DNS:*.elypro.com, DNS:*.embarazo-materna.com.mx, DNS:*.eprocurement.mckesson.com, DNS:*.ffm.vic.gov.au, DNS:*.hireourheroes.com, DNS:*.holistickm.com, DNS:*.ieng-staging.je-labs.com, DNS:*.itinerariesoftaste.sanpellegrino.com.cn, DNS:*.ivote.nsw.gov.au, DNS:*.kayaks2fish.com, DNS:*.landleurope.eu, DNS:*.maggi.be, DNS:*.maggi.com.tr, DNS:*.maggi.de, DNS:*.maggi.nl, DNS:*.mattelpartners.com, DNS:*.mckessonhosting.com, DNS:*.moevenpick-icecream-club.be, DNS:*.ncare.net.au, DNS:*.nescafe.com.pe, DNS:*.nespressodealers.com, DNS:*.nestle-dessert.hr, DNS:*.nestle.com.jm, DNS:*.nestlebaby.com.sg, DNS:*.nestlebaby.vn, DNS:*.nestleskinhealth.info, DNS:*.newyorkkorea.net, DNS:*.onea.se, DNS:*.pastorpaul.net, DNS:*.pchomedirect.ca, DNS:*.phydusprotection.com, DNS:*.ppundergrad.applysupport.ucasenvironments.com, DNS:*.prestigehampers.co.uk, DNS:*.prod.nestlehealthscience.ca, DNS:*.proplan-pes.cz, DNS:*.purina-special.se, DNS:*.purinabeyond.com, DNS:*.purinaone-mydogis.co.uk, DNS:*.pushsvcs.com, DNS:*.quran.net, DNS:*.scan.joyasins.co.il, DNS:*.securitydefense.online, DNS:*.sloanecourtcapital.com, DNS:*.starthealthystayhealthyarabia.com, DNS:*.starviewradio.fm, DNS:*.theladyshake.com.au, DNS:*.ttiinc.com, DNS:*.u4hk-me.com, DNS:*.unlimitedvacationclub.com, DNS:*.usafis.org, DNS:*.vanoord.com, DNS:*.wagner-pizza.de, DNS:apps.nilkream.ch, DNS:atesa.es, DNS:aurat.ca, DNS:badun.nestle.es, DNS:bedrockia.com, DNS:biz-nestle.ch, DNS:centralpet.ca, DNS:chchmap.nz, DNS:contrex.gr, DNS:crunch.gr, DNS:dekalb.de, DNS:destinybayarea.org, DNS:dimar.mil.co, DNS:eawaz.com, DNS:elypro.com, DNS:embarazo-materna.com.mx, DNS:gabrieleburatti.it, DNS:hireourheroes.com, DNS:holistickm.com, DNS:ieng-staging.je-labs.com, DNS:kayaks2fish.com, DNS:maggi.be, DNS:maggi.de, DNS:maggi.nl, DNS:matbach-tnuva.co.il, DNS:mattelpartners.com, DNS:moevenpick-icecream-club.be, DNS:my.truck-n.com, DNS:ncare.net.au, DNS:nescafe.com.pe, DNS:nespressodealers.com, DNS:nestle-dessert.hr, DNS:nestle.com.jm, DNS:nestlebaby.com.sg, DNS:nestlebaby.vn, DNS:nestleskinhealth.info, DNS:newyorkkorea.net, DNS:onea.se, DNS:pastorpaul.net, DNS:pchomedirect.ca, DNS:phydusprotection.com, DNS:ppconservatoirestrack.ucasenvironments.com, DNS:prestigehampers.co.uk, DNS:proplan-pes.cz, DNS:purinabeyond.com, DNS:purinaone-mydogis.co.uk, DNS:quran.net, DNS:scan.joyasins.co.il, DNS:securitydefense.online, DNS:starthealthystayhealthyarabia.com, DNS:starviewradio.fm, DNS:theladyshake.com.au, DNS:ttiinc.com, DNS:u4hk-me.com, DNS:unlimitedvacationclub.com, DNS:wagner-pizza.de, DNS:www.gabrieleburatti.it
            X509v3 Extended Key Usage: 
                TLS Web Server Authentication, TLS Web Client Authentication
            X509v3 Subject Key Identifier: 
                9B:48:1A:1A:FC:2D:7C:5F:4A:77:B8:E8:6B:96:DA:7C:3E:3C:5A:0B
            X509v3 Authority Key Identifier: 
                keyid:A9:2B:87:E1:CE:24:47:3B:1B:BF:CF:85:37:02:55:9D:0D:94:58:E6

    Signature Algorithm: sha256WithRSAEncryption
         04:19:5b:4b:bd:95:a5:c7:04:74:a0:0f:7b:6e:aa:4e:92:7b:
         9e:6a:8c:86:f1:3d:70:5b:5a:20:e7:90:c7:b9:27:00:64:c8:
         fd:79:e5:03:40:b5:a2:12:79:30:d5:7f:62:06:4a:d8:a8:53:
         4b:63:61:56:7b:f4:c7:75:e9:4c:44:92:ec:db:e9:55:c2:e6:
         6b:4d:e4:92:76:a2:e9:07:e6:04:37:0f:7a:11:1b:20:f8:c6:
         79:27:18:ee:f7:8a:5e:9a:3e:bf:2e:d9:7a:57:ad:93:32:24:
         3f:9c:e1:ec:f6:69:0c:50:17:31:97:c7:7d:17:a7:55:d2:bb:
         86:94:04:1a:74:c7:c4:d5:0c:6e:bb:8b:5f:07:2c:30:a4:85:
         71:dd:a5:65:02:f8:93:ed:98:5d:f4:9c:6b:4f:31:1b:cf:5f:
         10:bf:0e:80:d2:71:02:27:87:ce:75:2c:00:0c:d4:d8:a4:e1:
         50:a4:5c:ef:81:e8:09:17:7e:11:45:11:76:30:77:02:b7:02:
         72:b5:a5:82:4a:ea:1a:80:6e:a0:76:20:71:a9:bd:69:ec:5b:
         2a:33:1e:a3:9e:00:5a:87:fc:e8:0b:fd:3e:9b:f3:6f:7f:82:
         98:fc:a9:4b:b5:eb:eb:56:a6:0a:51:c8:86:f3:bb:a1:7e:7c:
         44:22:25:98
-----BEGIN CERTIFICATE-----
MIIOITCCDQmgAwIBAgIMSLBexl/OUa/iwDwtMA0GCSqGSIb3DQEBCwUAMFcxCzAJ
BgNVBAYTAkJFMRkwFwYDVQQKExBHbG9iYWxTaWduIG52LXNhMS0wKwYDVQQDEyRH
bG9iYWxTaWduIENsb3VkU1NMIENBIC0gU0hBMjU2IC0gRzMwHhcNMTcwNDE5MTI0
OTI5WhcNMTgwMzEzMDk1NTQ2WjBgMQswCQYDVQQGEwJVUzERMA8GA1UECBMIRGVs
YXdhcmUxDjAMBgNVBAcTBURvdmVyMRYwFAYDVQQKEw1JbmNhcHN1bGEgSW5jMRYw
FAYDVQQDEw1pbmNhcHN1bGEuY29tMIIBIjANBgkqhkiG9w0BAQEFAAOCAQ8AMIIB
CgKCAQEAxaVmMl2KXQ3UuHMjrJOoO/7ImqPqGHBIVwfVVso6NPGsOBtRDFyiQ2oI
uZHPm6dYVOeMnRR+C6KHzGVwASJaGrOVr0kt/GJ5yuH2B8SvGyy46Sx5t+ZilgP+
lIEg2eB1LKjoZmUEunP/H492Xd3bc18X3rGEwzSWJRAmww+FF/ZGjut/hrrmg6X2
lMJVQcAEKU3Nrk3TLNFEVt5hPVrE69Bi9iuLJYN6pNw9wAikLNIks/rojDdEk8x2
vot/oL5cHTi1aYMw8+UHINoQfYM9EQawBg7XnC2ICxhziGVvc2+/6yLg/GRF0bg0
Fx1Xyv6l5shDsEw0we359JjvZ6iH6wIDAQABo4IK4jCCCt4wDgYDVR0PAQH/BAQD
AgWgMIGKBggrBgEFBQcBAQR+MHwwQgYIKwYBBQUHMAKGNmh0dHA6Ly9zZWN1cmUu
Z2xvYmFsc2lnbi5jb20vY2FjZXJ0L2Nsb3Vkc3Nsc2hhMmczLmNydDA2BggrBgEF
BQcwAYYqaHR0cDovL29jc3AyLmdsb2JhbHNpZ24uY29tL2Nsb3Vkc3Nsc2hhMmcz
MFYGA1UdIARPME0wQQYJKwYBBAGgMgEUMDQwMgYIKwYBBQUHAgEWJmh0dHBzOi8v
d3d3Lmdsb2JhbHNpZ24uY29tL3JlcG9zaXRvcnkvMAgGBmeBDAECAjAJBgNVHRME
AjAAMIIJewYDVR0RBIIJcjCCCW6CDWluY2Fwc3VsYS5jb22CCiouYXRlc2EuZXOC
FSouYXVkaS1zZXJ2aWNlcy5jby51a4IKKi5hdXJhdC5jYYIRKi5iYWR1bi5uZXN0
bGUuZXOCDyouYmVkcm9ja2lhLmNvbYIPKi5iaXotbmVzdGxlLmNoghAqLmNjaW5m
b3JtLmNvLnVrgg8qLmNlbnRyYWxwZXQuY2GCGiouY2dkc3VwcG9ydGRlc2suY3Vi
aWMuY29tggwqLmNoY2htYXAubnqCDCouY29udHJleC5ncoILKi5jcnVuY2guZ3KC
CyouZGVrYWxiLmRlghQqLmRlc3RpbnliYXlhcmVhLm9yZ4IOKi5kaW1hci5taWwu
Y2+CCyouZWF3YXouY29tggwqLmVseXByby5jb22CGSouZW1iYXJhem8tbWF0ZXJu
YS5jb20ubXiCGyouZXByb2N1cmVtZW50Lm1ja2Vzc29uLmNvbYIQKi5mZm0udmlj
Lmdvdi5hdYITKi5oaXJlb3VyaGVyb2VzLmNvbYIQKi5ob2xpc3RpY2ttLmNvbYIa
Ki5pZW5nLXN0YWdpbmcuamUtbGFicy5jb22CKSouaXRpbmVyYXJpZXNvZnRhc3Rl
LnNhbnBlbGxlZ3Jpbm8uY29tLmNughIqLml2b3RlLm5zdy5nb3YuYXWCESoua2F5
YWtzMmZpc2guY29tghAqLmxhbmRsZXVyb3BlLmV1ggoqLm1hZ2dpLmJlgg4qLm1h
Z2dpLmNvbS50coIKKi5tYWdnaS5kZYIKKi5tYWdnaS5ubIIUKi5tYXR0ZWxwYXJ0
bmVycy5jb22CFSoubWNrZXNzb25ob3N0aW5nLmNvbYIdKi5tb2V2ZW5waWNrLWlj
ZWNyZWFtLWNsdWIuYmWCDioubmNhcmUubmV0LmF1ghAqLm5lc2NhZmUuY29tLnBl
ghYqLm5lc3ByZXNzb2RlYWxlcnMuY29tghMqLm5lc3RsZS1kZXNzZXJ0Lmhygg8q
Lm5lc3RsZS5jb20uam2CEyoubmVzdGxlYmFieS5jb20uc2eCDyoubmVzdGxlYmFi
eS52boIXKi5uZXN0bGVza2luaGVhbHRoLmluZm+CEioubmV3eW9ya2tvcmVhLm5l
dIIJKi5vbmVhLnNlghAqLnBhc3RvcnBhdWwubmV0ghEqLnBjaG9tZWRpcmVjdC5j
YYIWKi5waHlkdXNwcm90ZWN0aW9uLmNvbYIvKi5wcHVuZGVyZ3JhZC5hcHBseXN1
cHBvcnQudWNhc2Vudmlyb25tZW50cy5jb22CFyoucHJlc3RpZ2VoYW1wZXJzLmNv
LnVrgh0qLnByb2QubmVzdGxlaGVhbHRoc2NpZW5jZS5jYYIQKi5wcm9wbGFuLXBl
cy5jeoITKi5wdXJpbmEtc3BlY2lhbC5zZYISKi5wdXJpbmFiZXlvbmQuY29tghkq
LnB1cmluYW9uZS1teWRvZ2lzLmNvLnVrgg4qLnB1c2hzdmNzLmNvbYILKi5xdXJh
bi5uZXSCFSouc2Nhbi5qb3lhc2lucy5jby5pbIIYKi5zZWN1cml0eWRlZmVuc2Uu
b25saW5lghgqLnNsb2FuZWNvdXJ0Y2FwaXRhbC5jb22CIyouc3RhcnRoZWFsdGh5
c3RheWhlYWx0aHlhcmFiaWEuY29tghIqLnN0YXJ2aWV3cmFkaW8uZm2CFSoudGhl
bGFkeXNoYWtlLmNvbS5hdYIMKi50dGlpbmMuY29tgg0qLnU0aGstbWUuY29tghsq
LnVubGltaXRlZHZhY2F0aW9uY2x1Yi5jb22CDCoudXNhZmlzLm9yZ4INKi52YW5v
b3JkLmNvbYIRKi53YWduZXItcGl6emEuZGWCEGFwcHMubmlsa3JlYW0uY2iCCGF0
ZXNhLmVzgghhdXJhdC5jYYIPYmFkdW4ubmVzdGxlLmVzgg1iZWRyb2NraWEuY29t
gg1iaXotbmVzdGxlLmNogg1jZW50cmFscGV0LmNhggpjaGNobWFwLm56ggpjb250
cmV4LmdyggljcnVuY2guZ3KCCWRla2FsYi5kZYISZGVzdGlueWJheWFyZWEub3Jn
ggxkaW1hci5taWwuY2+CCWVhd2F6LmNvbYIKZWx5cHJvLmNvbYIXZW1iYXJhem8t
bWF0ZXJuYS5jb20ubXiCEmdhYnJpZWxlYnVyYXR0aS5pdIIRaGlyZW91cmhlcm9l
cy5jb22CDmhvbGlzdGlja20uY29tghhpZW5nLXN0YWdpbmcuamUtbGFicy5jb22C
D2theWFrczJmaXNoLmNvbYIIbWFnZ2kuYmWCCG1hZ2dpLmRlgghtYWdnaS5ubIIT
bWF0YmFjaC10bnV2YS5jby5pbIISbWF0dGVscGFydG5lcnMuY29tghttb2V2ZW5w
aWNrLWljZWNyZWFtLWNsdWIuYmWCDm15LnRydWNrLW4uY29tggxuY2FyZS5uZXQu
YXWCDm5lc2NhZmUuY29tLnBlghRuZXNwcmVzc29kZWFsZXJzLmNvbYIRbmVzdGxl
LWRlc3NlcnQuaHKCDW5lc3RsZS5jb20uam2CEW5lc3RsZWJhYnkuY29tLnNngg1u
ZXN0bGViYWJ5LnZughVuZXN0bGVza2luaGVhbHRoLmluZm+CEG5ld3lvcmtrb3Jl
YS5uZXSCB29uZWEuc2WCDnBhc3RvcnBhdWwubmV0gg9wY2hvbWVkaXJlY3QuY2GC
FHBoeWR1c3Byb3RlY3Rpb24uY29tgipwcGNvbnNlcnZhdG9pcmVzdHJhY2sudWNh
c2Vudmlyb25tZW50cy5jb22CFXByZXN0aWdlaGFtcGVycy5jby51a4IOcHJvcGxh
bi1wZXMuY3qCEHB1cmluYWJleW9uZC5jb22CF3B1cmluYW9uZS1teWRvZ2lzLmNv
LnVrgglxdXJhbi5uZXSCE3NjYW4uam95YXNpbnMuY28uaWyCFnNlY3VyaXR5ZGVm
ZW5zZS5vbmxpbmWCIXN0YXJ0aGVhbHRoeXN0YXloZWFsdGh5YXJhYmlhLmNvbYIQ
c3RhcnZpZXdyYWRpby5mbYITdGhlbGFkeXNoYWtlLmNvbS5hdYIKdHRpaW5jLmNv
bYILdTRoay1tZS5jb22CGXVubGltaXRlZHZhY2F0aW9uY2x1Yi5jb22CD3dhZ25l
ci1waXp6YS5kZYIWd3d3LmdhYnJpZWxlYnVyYXR0aS5pdDAdBgNVHSUEFjAUBggr
BgEFBQcDAQYIKwYBBQUHAwIwHQYDVR0OBBYEFJtIGhr8LXxfSne46GuW2nw+PFoL
MB8GA1UdIwQYMBaAFKkrh+HOJEc7G7/PhTcCVZ0NlFjmMA0GCSqGSIb3DQEBCwUA
A4IBAQAEGVtLvZWlxwR0oA97bqpOknueaoyG8T1wW1og55DHuScAZMj9eeUDQLWi
Enkw1X9iBkrYqFNLY2FWe/THdelMRJLs2+lVwuZrTeSSdqLpB+YENw96ERsg+MZ5
Jxju94pemj6/Ltl6V62TMiQ/nOHs9mkMUBcxl8d9F6dV0ruGlAQadMfE1Qxuu4tf
BywwpIVx3aVlAviT7Zhd9JxrTzEbz18Qvw6A0nECJ4fOdSwADNTYpOFQpFzvgegJ
F34RRRF2MHcCtwJytaWCSuoagG6gdiBxqb1p7FsqMx6jngBah/zoC/0+m/Nvf4KY
/KlLtevrVqYKUciG87uhfnxEIiWY
-----END CERTIFICATE-----


==> code/hk-45-64-65-220.txt <==
Certificate:
    Data:
        Version: 3 (0x2)
        Serial Number:
            25:39:08:29:ad:8d:78:ac:cb:e1:5b:43
    Signature Algorithm: sha256WithRSAEncryption
        Issuer: C=BE, O=GlobalSign nv-sa, CN=GlobalSign CloudSSL CA - SHA256 - G3
        Validity
            Not Before: Mar 23 15:50:52 2017 GMT
            Not After : Jan 11 12:02:24 2018 GMT
        Subject: C=US, ST=Delaware, L=Dover, O=Incapsula Inc, CN=incapsula.com
        Subject Public Key Info:
            Public Key Algorithm: rsaEncryption
                Public-Key: (2048 bit)
                Modulus:
                    00:b5:16:43:bd:c3:b4:de:f7:5d:8f:2b:e3:04:e2:
                    ab:f2:a3:14:45:a8:e8:2e:58:f8:bd:c2:48:c1:13:
                    d4:98:61:16:ed:4b:ee:ac:14:8a:52:c9:25:3c:fc:
                    60:f7:cb:1f:cb:15:64:c4:d4:09:5d:1d:0c:03:cc:
                    e1:df:01:db:f0:7a:c3:fc:b4:8c:2b:e1:fb:f7:42:
                    56:4d:f6:f4:03:d7:3d:b5:f5:aa:9a:e2:cd:98:13:
                    e3:9a:d1:a2:32:1c:29:64:11:d1:a5:20:b8:e0:35:
                    c7:99:f5:68:87:1d:c1:22:12:4c:2a:9b:56:9e:66:
                    6a:dd:c3:98:9f:bc:fa:c7:57:5e:3c:bd:6b:c1:e9:
                    54:8e:44:31:36:66:5b:f6:ee:66:2c:4f:08:2a:36:
                    9d:5d:63:3c:c1:6b:a9:6b:23:28:56:46:ce:ae:27:
                    d1:c2:e4:6e:3c:2f:32:d0:4f:fa:88:93:a1:06:05:
                    36:d3:77:d9:48:96:74:ac:45:9e:9d:cd:de:29:07:
                    0a:18:dd:0a:3d:05:1e:7f:6a:e3:83:f4:84:14:25:
                    38:13:b8:0c:72:9f:c4:ec:3b:3a:11:99:1e:f8:80:
                    3b:45:db:dd:a5:7d:59:71:8f:4f:ce:86:f7:2b:d5:
                    34:44:32:2d:0e:1f:65:2b:c3:6f:26:b8:33:f2:ee:
                    95:bf
                Exponent: 65537 (0x10001)
        X509v3 extensions:
            X509v3 Key Usage: critical
                Digital Signature, Key Encipherment
            Authority Information Access: 
                CA Issuers - URI:http://secure.globalsign.com/cacert/cloudsslsha2g3.crt
                OCSP - URI:http://ocsp2.globalsign.com/cloudsslsha2g3

            X509v3 Certificate Policies: 
                Policy: 1.3.6.1.4.1.4146.1.20
                  CPS: https://www.globalsign.com/repository/
                Policy: 2.23.140.1.2.2

            X509v3 Basic Constraints: 
                CA:FALSE
            X509v3 Subject Alternative Name: 
                DNS:incapsula.com, DNS:*.1strongteam.com, DNS:*.absolutewatches.com.au, DNS:*.advancemotors.com.au, DNS:*.alconchirurgia.pl, DNS:*.amplex.com.au, DNS:*.bohemiocollection.com.au, DNS:*.cheapcaribbean.com, DNS:*.compareit4me.com, DNS:*.elections.wa.gov.au, DNS:*.everafterhigh.com, DNS:*.farmerslifeonline.com, DNS:*.floraandfauna.com.au, DNS:*.heypennyfabrics.com.au, DNS:*.homeaway.com.ph, DNS:*.jetblackespresso.com.au, DNS:*.lifemapco.com, DNS:*.lovemyearth.net, DNS:*.maklernetz.at, DNS:*.mobile-vertriebe.de, DNS:*.mobile.zurich.com.ar, DNS:*.monsterhigh.com, DNS:*.mycommunitystarter.co.uk, DNS:*.noosacivicshopping.com.au, DNS:*.oilsforlifeaustralia.com.au, DNS:*.planetparts.com.au, DNS:*.purina.lt, DNS:*.redsimaging.com.au, DNS:*.rlicorp.com, DNS:*.roundup.fr, DNS:*.sassykat.com.au, DNS:*.spendwellhealth.com, DNS:*.sublimation.com.au, DNS:*.uat.user.zurichpartnerzone.com, DNS:*.woodgrove.com.au, DNS:*.yamahamotor-webservice.com, DNS:*.zlaponline.com, DNS:*.zurich-personal.co.uk, DNS:*.zurich.ae, DNS:*.zurich.co.jp, DNS:*.zurich.es, DNS:*.zurich.jp, DNS:*.zurichlife.co.jp, DNS:*.zurichseguros.pt, DNS:1strongteam.com, DNS:absolutewatches.com.au, DNS:advancemotors.com.au, DNS:alconchirurgia.pl, DNS:amplex.com.au, DNS:bohemiocollection.com.au, DNS:compareit4me.com, DNS:farmerslifeonline.com, DNS:floraandfauna.com.au, DNS:heypennyfabrics.com.au, DNS:homeaway.com.ph, DNS:jetblackespresso.com.au, DNS:lifemapco.com, DNS:lovemyearth.net, DNS:mycommunitystarter.co.uk, DNS:noosacivicshopping.com.au, DNS:oilsforlifeaustralia.com.au, DNS:planetparts.com.au, DNS:purina.lt, DNS:redsimaging.com.au, DNS:roundup.fr, DNS:sassykat.com.au, DNS:spendwellhealth.com, DNS:sublimation.com.au, DNS:woodgrove.com.au, DNS:zurich.ae, DNS:zurich.es, DNS:zurich.jp, DNS:zurichlife.co.jp
            X509v3 Extended Key Usage: 
                TLS Web Server Authentication, TLS Web Client Authentication
            X509v3 Subject Key Identifier: 
                35:6C:53:AD:64:6F:4F:99:18:1E:35:29:D7:C3:2D:48:E2:40:89:59
            X509v3 Authority Key Identifier: 
                keyid:A9:2B:87:E1:CE:24:47:3B:1B:BF:CF:85:37:02:55:9D:0D:94:58:E6

    Signature Algorithm: sha256WithRSAEncryption
         88:a2:fa:56:b3:9c:ad:6e:c3:95:70:9f:71:0f:9b:72:dd:71:
         e8:c7:86:0e:c3:87:ca:10:0f:34:79:fa:56:4e:80:b0:3b:08:
         5c:fa:c5:c4:7b:c4:e7:f7:b9:59:57:96:4c:f5:a8:2c:74:91:
         f9:fd:d1:9b:ee:d8:99:fe:76:aa:67:d5:76:77:24:eb:3f:7b:
         a4:ef:de:70:dc:be:d2:2f:56:82:da:df:78:77:43:e2:5e:23:
         b4:04:8f:ec:7c:3f:23:cf:29:b7:1b:94:81:5e:8c:31:52:69:
         bc:fc:f1:58:60:2a:ea:74:eb:4c:18:ad:80:3d:6f:00:20:c9:
         bf:73:e7:99:95:d6:02:0e:6b:10:94:48:9d:85:ec:3e:91:0a:
         30:08:8d:cb:71:7f:e5:1a:d3:ab:a3:40:19:19:8e:1c:24:5d:
         a6:0e:a6:52:00:8c:2d:1f:a9:b7:80:15:92:c2:b7:bd:aa:4e:
         93:f5:33:64:1e:ff:d1:1f:d5:59:18:3a:18:d0:55:2c:d2:9d:
         81:b9:45:9c:16:eb:96:96:f0:40:5f:27:e1:db:35:88:88:95:
         60:27:fb:3a:7e:1f:a5:74:e8:b0:0f:99:2f:35:c3:6d:ad:97:
         c0:9f:77:f9:a7:ab:f0:21:07:6e:c0:10:70:0b:83:4f:1a:19:
         a3:15:79:2f
-----BEGIN CERTIFICATE-----
MIIKhzCCCW+gAwIBAgIMJTkIKa2NeKzL4VtDMA0GCSqGSIb3DQEBCwUAMFcxCzAJ
BgNVBAYTAkJFMRkwFwYDVQQKExBHbG9iYWxTaWduIG52LXNhMS0wKwYDVQQDEyRH
bG9iYWxTaWduIENsb3VkU1NMIENBIC0gU0hBMjU2IC0gRzMwHhcNMTcwMzIzMTU1
MDUyWhcNMTgwMTExMTIwMjI0WjBgMQswCQYDVQQGEwJVUzERMA8GA1UECBMIRGVs
YXdhcmUxDjAMBgNVBAcTBURvdmVyMRYwFAYDVQQKEw1JbmNhcHN1bGEgSW5jMRYw
FAYDVQQDEw1pbmNhcHN1bGEuY29tMIIBIjANBgkqhkiG9w0BAQEFAAOCAQ8AMIIB
CgKCAQEAtRZDvcO03vddjyvjBOKr8qMURajoLlj4vcJIwRPUmGEW7UvurBSKUskl
PPxg98sfyxVkxNQJXR0MA8zh3wHb8HrD/LSMK+H790JWTfb0A9c9tfWqmuLNmBPj
mtGiMhwpZBHRpSC44DXHmfVohx3BIhJMKptWnmZq3cOYn7z6x1dePL1rwelUjkQx
NmZb9u5mLE8IKjadXWM8wWupayMoVkbOrifRwuRuPC8y0E/6iJOhBgU203fZSJZ0
rEWenc3eKQcKGN0KPQUef2rjg/SEFCU4E7gMcp/E7Ds6EZke+IA7RdvdpX1ZcY9P
zob3K9U0RDItDh9lK8NvJrgz8u6VvwIDAQABo4IHSDCCB0QwDgYDVR0PAQH/BAQD
AgWgMIGKBggrBgEFBQcBAQR+MHwwQgYIKwYBBQUHMAKGNmh0dHA6Ly9zZWN1cmUu
Z2xvYmFsc2lnbi5jb20vY2FjZXJ0L2Nsb3Vkc3Nsc2hhMmczLmNydDA2BggrBgEF
BQcwAYYqaHR0cDovL29jc3AyLmdsb2JhbHNpZ24uY29tL2Nsb3Vkc3Nsc2hhMmcz
MFYGA1UdIARPME0wQQYJKwYBBAGgMgEUMDQwMgYIKwYBBQUHAgEWJmh0dHBzOi8v
d3d3Lmdsb2JhbHNpZ24uY29tL3JlcG9zaXRvcnkvMAgGBmeBDAECAjAJBgNVHRME
AjAAMIIF4QYDVR0RBIIF2DCCBdSCDWluY2Fwc3VsYS5jb22CESouMXN0cm9uZ3Rl
YW0uY29tghgqLmFic29sdXRld2F0Y2hlcy5jb20uYXWCFiouYWR2YW5jZW1vdG9y
cy5jb20uYXWCEyouYWxjb25jaGlydXJnaWEucGyCDyouYW1wbGV4LmNvbS5hdYIa
Ki5ib2hlbWlvY29sbGVjdGlvbi5jb20uYXWCFCouY2hlYXBjYXJpYmJlYW4uY29t
ghIqLmNvbXBhcmVpdDRtZS5jb22CFSouZWxlY3Rpb25zLndhLmdvdi5hdYITKi5l
dmVyYWZ0ZXJoaWdoLmNvbYIXKi5mYXJtZXJzbGlmZW9ubGluZS5jb22CFiouZmxv
cmFhbmRmYXVuYS5jb20uYXWCGCouaGV5cGVubnlmYWJyaWNzLmNvbS5hdYIRKi5o
b21lYXdheS5jb20ucGiCGSouamV0YmxhY2tlc3ByZXNzby5jb20uYXWCDyoubGlm
ZW1hcGNvLmNvbYIRKi5sb3ZlbXllYXJ0aC5uZXSCDyoubWFrbGVybmV0ei5hdIIV
Ki5tb2JpbGUtdmVydHJpZWJlLmRlghYqLm1vYmlsZS56dXJpY2guY29tLmFyghEq
Lm1vbnN0ZXJoaWdoLmNvbYIaKi5teWNvbW11bml0eXN0YXJ0ZXIuY28udWuCGyou
bm9vc2FjaXZpY3Nob3BwaW5nLmNvbS5hdYIdKi5vaWxzZm9ybGlmZWF1c3RyYWxp
YS5jb20uYXWCFCoucGxhbmV0cGFydHMuY29tLmF1ggsqLnB1cmluYS5sdIIUKi5y
ZWRzaW1hZ2luZy5jb20uYXWCDSoucmxpY29ycC5jb22CDCoucm91bmR1cC5mcoIR
Ki5zYXNzeWthdC5jb20uYXWCFSouc3BlbmR3ZWxsaGVhbHRoLmNvbYIUKi5zdWJs
aW1hdGlvbi5jb20uYXWCICoudWF0LnVzZXIuenVyaWNocGFydG5lcnpvbmUuY29t
ghIqLndvb2Rncm92ZS5jb20uYXWCHCoueWFtYWhhbW90b3Itd2Vic2VydmljZS5j
b22CECouemxhcG9ubGluZS5jb22CFyouenVyaWNoLXBlcnNvbmFsLmNvLnVrggsq
Lnp1cmljaC5hZYIOKi56dXJpY2guY28uanCCCyouenVyaWNoLmVzggsqLnp1cmlj
aC5qcIISKi56dXJpY2hsaWZlLmNvLmpwghIqLnp1cmljaHNlZ3Vyb3MucHSCDzFz
dHJvbmd0ZWFtLmNvbYIWYWJzb2x1dGV3YXRjaGVzLmNvbS5hdYIUYWR2YW5jZW1v
dG9ycy5jb20uYXWCEWFsY29uY2hpcnVyZ2lhLnBsgg1hbXBsZXguY29tLmF1ghhi
b2hlbWlvY29sbGVjdGlvbi5jb20uYXWCEGNvbXBhcmVpdDRtZS5jb22CFWZhcm1l
cnNsaWZlb25saW5lLmNvbYIUZmxvcmFhbmRmYXVuYS5jb20uYXWCFmhleXBlbm55
ZmFicmljcy5jb20uYXWCD2hvbWVhd2F5LmNvbS5waIIXamV0YmxhY2tlc3ByZXNz
by5jb20uYXWCDWxpZmVtYXBjby5jb22CD2xvdmVteWVhcnRoLm5ldIIYbXljb21t
dW5pdHlzdGFydGVyLmNvLnVrghlub29zYWNpdmljc2hvcHBpbmcuY29tLmF1ghtv
aWxzZm9ybGlmZWF1c3RyYWxpYS5jb20uYXWCEnBsYW5ldHBhcnRzLmNvbS5hdYIJ
cHVyaW5hLmx0ghJyZWRzaW1hZ2luZy5jb20uYXWCCnJvdW5kdXAuZnKCD3Nhc3N5
a2F0LmNvbS5hdYITc3BlbmR3ZWxsaGVhbHRoLmNvbYISc3VibGltYXRpb24uY29t
LmF1ghB3b29kZ3JvdmUuY29tLmF1ggl6dXJpY2guYWWCCXp1cmljaC5lc4IJenVy
aWNoLmpwghB6dXJpY2hsaWZlLmNvLmpwMB0GA1UdJQQWMBQGCCsGAQUFBwMBBggr
BgEFBQcDAjAdBgNVHQ4EFgQUNWxTrWRvT5kYHjUp18MtSOJAiVkwHwYDVR0jBBgw
FoAUqSuH4c4kRzsbv8+FNwJVnQ2UWOYwDQYJKoZIhvcNAQELBQADggEBAIii+laz
nK1uw5Vwn3EPm3LdcejHhg7Dh8oQDzR5+lZOgLA7CFz6xcR7xOf3uVlXlkz1qCx0
kfn90Zvu2Jn+dqpn1XZ3JOs/e6Tv3nDcvtIvVoLa33h3Q+JeI7QEj+x8PyPPKbcb
lIFejDFSabz88VhgKup060wYrYA9bwAgyb9z55mV1gIOaxCUSJ2F7D6RCjAIjctx
f+Ua06ujQBkZjhwkXaYOplIAjC0fqbeAFZLCt72qTpP1M2Qe/9Ef1VkYOhjQVSzS
nYG5RZwW65aW8EBfJ+HbNYiIlWAn+zp+H6V06LAPmS81w22tl8Cfd/mnq/AhB27A
EHALg08aGaMVeS8=
-----END CERTIFICATE-----


==> code/melb-107-154-128-220.txt <==
Certificate:
    Data:
        Version: 3 (0x2)
        Serial Number:
            25:39:08:29:ad:8d:78:ac:cb:e1:5b:43
    Signature Algorithm: sha256WithRSAEncryption
        Issuer: C=BE, O=GlobalSign nv-sa, CN=GlobalSign CloudSSL CA - SHA256 - G3
        Validity
            Not Before: Mar 23 15:50:52 2017 GMT
            Not After : Jan 11 12:02:24 2018 GMT
        Subject: C=US, ST=Delaware, L=Dover, O=Incapsula Inc, CN=incapsula.com
        Subject Public Key Info:
            Public Key Algorithm: rsaEncryption
                Public-Key: (2048 bit)
                Modulus:
                    00:b5:16:43:bd:c3:b4:de:f7:5d:8f:2b:e3:04:e2:
                    ab:f2:a3:14:45:a8:e8:2e:58:f8:bd:c2:48:c1:13:
                    d4:98:61:16:ed:4b:ee:ac:14:8a:52:c9:25:3c:fc:
                    60:f7:cb:1f:cb:15:64:c4:d4:09:5d:1d:0c:03:cc:
                    e1:df:01:db:f0:7a:c3:fc:b4:8c:2b:e1:fb:f7:42:
                    56:4d:f6:f4:03:d7:3d:b5:f5:aa:9a:e2:cd:98:13:
                    e3:9a:d1:a2:32:1c:29:64:11:d1:a5:20:b8:e0:35:
                    c7:99:f5:68:87:1d:c1:22:12:4c:2a:9b:56:9e:66:
                    6a:dd:c3:98:9f:bc:fa:c7:57:5e:3c:bd:6b:c1:e9:
                    54:8e:44:31:36:66:5b:f6:ee:66:2c:4f:08:2a:36:
                    9d:5d:63:3c:c1:6b:a9:6b:23:28:56:46:ce:ae:27:
                    d1:c2:e4:6e:3c:2f:32:d0:4f:fa:88:93:a1:06:05:
                    36:d3:77:d9:48:96:74:ac:45:9e:9d:cd:de:29:07:
                    0a:18:dd:0a:3d:05:1e:7f:6a:e3:83:f4:84:14:25:
                    38:13:b8:0c:72:9f:c4:ec:3b:3a:11:99:1e:f8:80:
                    3b:45:db:dd:a5:7d:59:71:8f:4f:ce:86:f7:2b:d5:
                    34:44:32:2d:0e:1f:65:2b:c3:6f:26:b8:33:f2:ee:
                    95:bf
                Exponent: 65537 (0x10001)
        X509v3 extensions:
            X509v3 Key Usage: critical
                Digital Signature, Key Encipherment
            Authority Information Access: 
                CA Issuers - URI:http://secure.globalsign.com/cacert/cloudsslsha2g3.crt
                OCSP - URI:http://ocsp2.globalsign.com/cloudsslsha2g3

            X509v3 Certificate Policies: 
                Policy: 1.3.6.1.4.1.4146.1.20
                  CPS: https://www.globalsign.com/repository/
                Policy: 2.23.140.1.2.2

            X509v3 Basic Constraints: 
                CA:FALSE
            X509v3 Subject Alternative Name: 
                DNS:incapsula.com, DNS:*.1strongteam.com, DNS:*.absolutewatches.com.au, DNS:*.advancemotors.com.au, DNS:*.alconchirurgia.pl, DNS:*.amplex.com.au, DNS:*.bohemiocollection.com.au, DNS:*.cheapcaribbean.com, DNS:*.compareit4me.com, DNS:*.elections.wa.gov.au, DNS:*.everafterhigh.com, DNS:*.farmerslifeonline.com, DNS:*.floraandfauna.com.au, DNS:*.heypennyfabrics.com.au, DNS:*.homeaway.com.ph, DNS:*.jetblackespresso.com.au, DNS:*.lifemapco.com, DNS:*.lovemyearth.net, DNS:*.maklernetz.at, DNS:*.mobile-vertriebe.de, DNS:*.mobile.zurich.com.ar, DNS:*.monsterhigh.com, DNS:*.mycommunitystarter.co.uk, DNS:*.noosacivicshopping.com.au, DNS:*.oilsforlifeaustralia.com.au, DNS:*.planetparts.com.au, DNS:*.purina.lt, DNS:*.redsimaging.com.au, DNS:*.rlicorp.com, DNS:*.roundup.fr, DNS:*.sassykat.com.au, DNS:*.spendwellhealth.com, DNS:*.sublimation.com.au, DNS:*.uat.user.zurichpartnerzone.com, DNS:*.woodgrove.com.au, DNS:*.yamahamotor-webservice.com, DNS:*.zlaponline.com, DNS:*.zurich-personal.co.uk, DNS:*.zurich.ae, DNS:*.zurich.co.jp, DNS:*.zurich.es, DNS:*.zurich.jp, DNS:*.zurichlife.co.jp, DNS:*.zurichseguros.pt, DNS:1strongteam.com, DNS:absolutewatches.com.au, DNS:advancemotors.com.au, DNS:alconchirurgia.pl, DNS:amplex.com.au, DNS:bohemiocollection.com.au, DNS:compareit4me.com, DNS:farmerslifeonline.com, DNS:floraandfauna.com.au, DNS:heypennyfabrics.com.au, DNS:homeaway.com.ph, DNS:jetblackespresso.com.au, DNS:lifemapco.com, DNS:lovemyearth.net, DNS:mycommunitystarter.co.uk, DNS:noosacivicshopping.com.au, DNS:oilsforlifeaustralia.com.au, DNS:planetparts.com.au, DNS:purina.lt, DNS:redsimaging.com.au, DNS:roundup.fr, DNS:sassykat.com.au, DNS:spendwellhealth.com, DNS:sublimation.com.au, DNS:woodgrove.com.au, DNS:zurich.ae, DNS:zurich.es, DNS:zurich.jp, DNS:zurichlife.co.jp
            X509v3 Extended Key Usage: 
                TLS Web Server Authentication, TLS Web Client Authentication
            X509v3 Subject Key Identifier: 
                35:6C:53:AD:64:6F:4F:99:18:1E:35:29:D7:C3:2D:48:E2:40:89:59
            X509v3 Authority Key Identifier: 
                keyid:A9:2B:87:E1:CE:24:47:3B:1B:BF:CF:85:37:02:55:9D:0D:94:58:E6

    Signature Algorithm: sha256WithRSAEncryption
         88:a2:fa:56:b3:9c:ad:6e:c3:95:70:9f:71:0f:9b:72:dd:71:
         e8:c7:86:0e:c3:87:ca:10:0f:34:79:fa:56:4e:80:b0:3b:08:
         5c:fa:c5:c4:7b:c4:e7:f7:b9:59:57:96:4c:f5:a8:2c:74:91:
         f9:fd:d1:9b:ee:d8:99:fe:76:aa:67:d5:76:77:24:eb:3f:7b:
         a4:ef:de:70:dc:be:d2:2f:56:82:da:df:78:77:43:e2:5e:23:
         b4:04:8f:ec:7c:3f:23:cf:29:b7:1b:94:81:5e:8c:31:52:69:
         bc:fc:f1:58:60:2a:ea:74:eb:4c:18:ad:80:3d:6f:00:20:c9:
         bf:73:e7:99:95:d6:02:0e:6b:10:94:48:9d:85:ec:3e:91:0a:
         30:08:8d:cb:71:7f:e5:1a:d3:ab:a3:40:19:19:8e:1c:24:5d:
         a6:0e:a6:52:00:8c:2d:1f:a9:b7:80:15:92:c2:b7:bd:aa:4e:
         93:f5:33:64:1e:ff:d1:1f:d5:59:18:3a:18:d0:55:2c:d2:9d:
         81:b9:45:9c:16:eb:96:96:f0:40:5f:27:e1:db:35:88:88:95:
         60:27:fb:3a:7e:1f:a5:74:e8:b0:0f:99:2f:35:c3:6d:ad:97:
         c0:9f:77:f9:a7:ab:f0:21:07:6e:c0:10:70:0b:83:4f:1a:19:
         a3:15:79:2f
-----BEGIN CERTIFICATE-----
MIIKhzCCCW+gAwIBAgIMJTkIKa2NeKzL4VtDMA0GCSqGSIb3DQEBCwUAMFcxCzAJ
BgNVBAYTAkJFMRkwFwYDVQQKExBHbG9iYWxTaWduIG52LXNhMS0wKwYDVQQDEyRH
bG9iYWxTaWduIENsb3VkU1NMIENBIC0gU0hBMjU2IC0gRzMwHhcNMTcwMzIzMTU1
MDUyWhcNMTgwMTExMTIwMjI0WjBgMQswCQYDVQQGEwJVUzERMA8GA1UECBMIRGVs
YXdhcmUxDjAMBgNVBAcTBURvdmVyMRYwFAYDVQQKEw1JbmNhcHN1bGEgSW5jMRYw
FAYDVQQDEw1pbmNhcHN1bGEuY29tMIIBIjANBgkqhkiG9w0BAQEFAAOCAQ8AMIIB
CgKCAQEAtRZDvcO03vddjyvjBOKr8qMURajoLlj4vcJIwRPUmGEW7UvurBSKUskl
PPxg98sfyxVkxNQJXR0MA8zh3wHb8HrD/LSMK+H790JWTfb0A9c9tfWqmuLNmBPj
mtGiMhwpZBHRpSC44DXHmfVohx3BIhJMKptWnmZq3cOYn7z6x1dePL1rwelUjkQx
NmZb9u5mLE8IKjadXWM8wWupayMoVkbOrifRwuRuPC8y0E/6iJOhBgU203fZSJZ0
rEWenc3eKQcKGN0KPQUef2rjg/SEFCU4E7gMcp/E7Ds6EZke+IA7RdvdpX1ZcY9P
zob3K9U0RDItDh9lK8NvJrgz8u6VvwIDAQABo4IHSDCCB0QwDgYDVR0PAQH/BAQD
AgWgMIGKBggrBgEFBQcBAQR+MHwwQgYIKwYBBQUHMAKGNmh0dHA6Ly9zZWN1cmUu
Z2xvYmFsc2lnbi5jb20vY2FjZXJ0L2Nsb3Vkc3Nsc2hhMmczLmNydDA2BggrBgEF
BQcwAYYqaHR0cDovL29jc3AyLmdsb2JhbHNpZ24uY29tL2Nsb3Vkc3Nsc2hhMmcz
MFYGA1UdIARPME0wQQYJKwYBBAGgMgEUMDQwMgYIKwYBBQUHAgEWJmh0dHBzOi8v
d3d3Lmdsb2JhbHNpZ24uY29tL3JlcG9zaXRvcnkvMAgGBmeBDAECAjAJBgNVHRME
AjAAMIIF4QYDVR0RBIIF2DCCBdSCDWluY2Fwc3VsYS5jb22CESouMXN0cm9uZ3Rl
YW0uY29tghgqLmFic29sdXRld2F0Y2hlcy5jb20uYXWCFiouYWR2YW5jZW1vdG9y
cy5jb20uYXWCEyouYWxjb25jaGlydXJnaWEucGyCDyouYW1wbGV4LmNvbS5hdYIa
Ki5ib2hlbWlvY29sbGVjdGlvbi5jb20uYXWCFCouY2hlYXBjYXJpYmJlYW4uY29t
ghIqLmNvbXBhcmVpdDRtZS5jb22CFSouZWxlY3Rpb25zLndhLmdvdi5hdYITKi5l
dmVyYWZ0ZXJoaWdoLmNvbYIXKi5mYXJtZXJzbGlmZW9ubGluZS5jb22CFiouZmxv
cmFhbmRmYXVuYS5jb20uYXWCGCouaGV5cGVubnlmYWJyaWNzLmNvbS5hdYIRKi5o
b21lYXdheS5jb20ucGiCGSouamV0YmxhY2tlc3ByZXNzby5jb20uYXWCDyoubGlm
ZW1hcGNvLmNvbYIRKi5sb3ZlbXllYXJ0aC5uZXSCDyoubWFrbGVybmV0ei5hdIIV
Ki5tb2JpbGUtdmVydHJpZWJlLmRlghYqLm1vYmlsZS56dXJpY2guY29tLmFyghEq
Lm1vbnN0ZXJoaWdoLmNvbYIaKi5teWNvbW11bml0eXN0YXJ0ZXIuY28udWuCGyou
bm9vc2FjaXZpY3Nob3BwaW5nLmNvbS5hdYIdKi5vaWxzZm9ybGlmZWF1c3RyYWxp
YS5jb20uYXWCFCoucGxhbmV0cGFydHMuY29tLmF1ggsqLnB1cmluYS5sdIIUKi5y
ZWRzaW1hZ2luZy5jb20uYXWCDSoucmxpY29ycC5jb22CDCoucm91bmR1cC5mcoIR
Ki5zYXNzeWthdC5jb20uYXWCFSouc3BlbmR3ZWxsaGVhbHRoLmNvbYIUKi5zdWJs
aW1hdGlvbi5jb20uYXWCICoudWF0LnVzZXIuenVyaWNocGFydG5lcnpvbmUuY29t
ghIqLndvb2Rncm92ZS5jb20uYXWCHCoueWFtYWhhbW90b3Itd2Vic2VydmljZS5j
b22CECouemxhcG9ubGluZS5jb22CFyouenVyaWNoLXBlcnNvbmFsLmNvLnVrggsq
Lnp1cmljaC5hZYIOKi56dXJpY2guY28uanCCCyouenVyaWNoLmVzggsqLnp1cmlj
aC5qcIISKi56dXJpY2hsaWZlLmNvLmpwghIqLnp1cmljaHNlZ3Vyb3MucHSCDzFz
dHJvbmd0ZWFtLmNvbYIWYWJzb2x1dGV3YXRjaGVzLmNvbS5hdYIUYWR2YW5jZW1v
dG9ycy5jb20uYXWCEWFsY29uY2hpcnVyZ2lhLnBsgg1hbXBsZXguY29tLmF1ghhi
b2hlbWlvY29sbGVjdGlvbi5jb20uYXWCEGNvbXBhcmVpdDRtZS5jb22CFWZhcm1l
cnNsaWZlb25saW5lLmNvbYIUZmxvcmFhbmRmYXVuYS5jb20uYXWCFmhleXBlbm55
ZmFicmljcy5jb20uYXWCD2hvbWVhd2F5LmNvbS5waIIXamV0YmxhY2tlc3ByZXNz
by5jb20uYXWCDWxpZmVtYXBjby5jb22CD2xvdmVteWVhcnRoLm5ldIIYbXljb21t
dW5pdHlzdGFydGVyLmNvLnVrghlub29zYWNpdmljc2hvcHBpbmcuY29tLmF1ghtv
aWxzZm9ybGlmZWF1c3RyYWxpYS5jb20uYXWCEnBsYW5ldHBhcnRzLmNvbS5hdYIJ
cHVyaW5hLmx0ghJyZWRzaW1hZ2luZy5jb20uYXWCCnJvdW5kdXAuZnKCD3Nhc3N5
a2F0LmNvbS5hdYITc3BlbmR3ZWxsaGVhbHRoLmNvbYISc3VibGltYXRpb24uY29t
LmF1ghB3b29kZ3JvdmUuY29tLmF1ggl6dXJpY2guYWWCCXp1cmljaC5lc4IJenVy
aWNoLmpwghB6dXJpY2hsaWZlLmNvLmpwMB0GA1UdJQQWMBQGCCsGAQUFBwMBBggr
BgEFBQcDAjAdBgNVHQ4EFgQUNWxTrWRvT5kYHjUp18MtSOJAiVkwHwYDVR0jBBgw
FoAUqSuH4c4kRzsbv8+FNwJVnQ2UWOYwDQYJKoZIhvcNAQELBQADggEBAIii+laz
nK1uw5Vwn3EPm3LdcejHhg7Dh8oQDzR5+lZOgLA7CFz6xcR7xOf3uVlXlkz1qCx0
kfn90Zvu2Jn+dqpn1XZ3JOs/e6Tv3nDcvtIvVoLa33h3Q+JeI7QEj+x8PyPPKbcb
lIFejDFSabz88VhgKup060wYrYA9bwAgyb9z55mV1gIOaxCUSJ2F7D6RCjAIjctx
f+Ua06ujQBkZjhwkXaYOplIAjC0fqbeAFZLCt72qTpP1M2Qe/9Ef1VkYOhjQVSzS
nYG5RZwW65aW8EBfJ+HbNYiIlWAn+zp+H6V06LAPmS81w22tl8Cfd/mnq/AhB27A
EHALg08aGaMVeS8=
-----END CERTIFICATE-----


==> code/partialvote.json <==
{
    "token":"Base64 Copy of Token from Server",
    "eo":"Base64 Encrypted String",
    "signature":"Base64 Siganture of Vote",
    "cert":"Base64 Encoded PEM Certificate of Voter Sign cert"
}

==> code/tokenresp.json <==
{
    "v": "1",
    "token":"Some form of session token",
    "vvd": {
        "ekp": {
            "cp": {
                "p": "prime",
                "q": "prime",
                "g": "generator",
                "f": "field"
            },
            "ebpk": "QuadraticResidueGroup(Voting)",
            "vspk": "QuadraticResidueGroup(Verification)",
            "signature": "Signature of Group Descriptions"
        },
        "eml_la": "Base64 XML",
        "eml_lc": "Base64 XML",
        "eml_ref": "Base64 XML or empty",
        "eo": "empty if no partial vote, or encrypted partial vote",
        "sc": "WA"
    }
}

==> code/vk_skeleton.json <==
{
    "salt": "Base64Encoded Salt",
    "secrets": {
        "symmetric": "Base64Encoded AES Key"
    },
    "store": "Base64Encoded PKCS12 KeyStore"
}
